Spurious correlations between galaxies and multi-epoch image stacks in the DESI Legacy Surveys

A non-negligible source of systematic bias in cosmological analyses of galaxy surveys is the on-sky modulation caused by foregrounds and variable image characteristics such as observing conditions. Standard mitigation techniques perform a regression between the observed galaxy density field and sky maps of the potential contaminants. Such maps are ad-hoc, lossy summaries of the heterogeneous sets of co-added exposures that contribute to the survey. We present a methodology to address this limitation, and extract the spurious correlations between the observed distribution of galaxies and arbitrary stacks of single-epoch exposures. We study four types of galaxies (LRGs, ELGs, QSOs, LBGs) in the three regions of the DESI Legacy Surveys (North, South, DES), which results in twelve samples with varying levels and type of contamination. We find that the new technique outperforms the traditional ones in all cases, and is able to remove higher levels of contamination. This paves the way for new methods that extract more information from multi-epoch galaxy survey data and mitigate large-scale biases more effectively.

==> Deepsets (Version 5559)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
